Learning to Follow Object-Centric Image Editing Instructions Faithfully

Natural language instructions are a powerful interface for editing the outputs of text-to-image diffusion models. However, several challenges need to be addressed: 1) underspecification (the need to model the implicit meaning of instructions) 2) grounding (the need to localize where the edit has to be performed), 3) faithfulness (the need to preserve the elements of the image not affected by the edit instruction). Current approaches focusing on image editing with natural language instructions rely on automatically generated paired data, which, as shown in our investigation, is noisy and sometimes nonsensical, exacerbating the above issues. Building on recent advances in segmentation, Chain-of-Thought prompting, and visual question answering, we significantly improve the quality of the paired data. In addition, we enhance the supervision signal by highlighting parts of the image that need to be changed by the instruction. The model fine-tuned on the improved data is capable of performing fine-grained object-centric edits better than state-of-the-art baselines, mitigating the problems outlined above, as shown by automatic and human evaluations. Moreover, our model is capable of generalizing to domains unseen during training, such as visual metaphors.

==> pictures/rebuttal_uploads/magicbrush1/instruction.txt <==
Remove the broccoli on the side

==> pictures/rebuttal_uploads/magicbrush10/instruction.txt <==
let there be a painting instead of a sign

==> pictures/rebuttal_uploads/magicbrush2/instruction.txt <==
Let the car turn blue.

==> pictures/rebuttal_uploads/magicbrush3/instruction.txt <==
let the remote turn into a VR headset

==> pictures/rebuttal_uploads/magicbrush4/instruction.txt <==
Change the fire hydrant from red to yellow

==> pictures/rebuttal_uploads/magicbrush5/instruction.txt <==
Make the teddy bear black.

==> pictures/rebuttal_uploads/magicbrush6/instruction.txt <==
Can the refrigerator be blue?

==> pictures/rebuttal_uploads/magicbrush7/instruction.txt <==
Have there be a birthday cake on the table

==> pictures/rebuttal_uploads/magicbrush8/instruction.txt <==
Let the bird turn yellow.

==> pictures/rebuttal_uploads/magicbrush9/instruction.txt <==
replace the lime green to red cup

==> pictures/rebuttal_uploads/metaphor1/instruction.txt <==
Make the deer injured and bleeding

==> pictures/rebuttal_uploads/metaphor10/instruction.txt <==
Swap color of the head from yellow to grey

==> pictures/rebuttal_uploads/metaphor11/instruction.txt <==
Replace the man's head with a butterfly

==> pictures/rebuttal_uploads/metaphor2/instruction.txt <==
Add a christmas trees around the star

==> pictures/rebuttal_uploads/metaphor3/instruction.txt <==
Remove the text

==> pictures/rebuttal_uploads/metaphor4/instruction.txt <==
Change expression of the girl to portray anger

==> pictures/rebuttal_uploads/metaphor5/instruction.txt <==
Add crayons inside the brain

==> pictures/rebuttal_uploads/metaphor6/instruction.txt <==
Change tree to door

==> pictures/rebuttal_uploads/metaphor7/instruction.txt <==
Change expression of the boy to be happy

==> pictures/rebuttal_uploads/metaphor8/instruction.txt <==
Add glowing lightbulbs near the man's head

==> pictures/rebuttal_uploads/metaphor9/instruction.txt <==
Turn the man into a marble statue looking forward
